Properties of giant molecular clouds in the strongly barred galaxy NGC1300

Star formation activity depends on galactic-scale environments. To understand the variations in star formation activity, comparing the properties of giant molecular clouds (GMCs) among environments with different star formation efficiency (SFE) is necessary. We thus focus on a strongly barred galaxy to investigate the impact of the galactic environment on the GMCs properties, because the SFE is clearly lower in bar regions than in arm regions. In this paper, we present the $^{12}$CO($1-0$) observations toward the western bar, arm and bar-end regions of the strongly barred galaxy NGC1300 with ALMA 12-m array at a high angular resolution of $\sim$40 pc. We detected GMCs associated with the dark lanes not only in the arm and bar-end regions but also in the bar region, where massive star formation is not seen. Using the CPROPS algorithm, we identified and characterized 233 GMCs across the observed regions. Based on the Kolmogorov-Smirnov test, we find that there is virtually no significant variations in GMC properties (e.g., radius, velocity dispersion, molecular gas mass, and virial parameter) among the bar, arm and bar-end region. These results suggest that systematic differences in the physical properties of the GMCs are not the cause for SFE differences with environments, and that there should be other mechanisms which control the SFE of the GMCs such as fast cloud-cloud collisions in NGC1300.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
